Data-Driven Analysis to Understand GPU Hardware Resource Usage of Optimizations

With heterogeneous systems, the number of GPUs per chip increases to provide computational capabilities for solving science at a nanoscopic scale. However, low utilization for single GPUs defies the need to invest more money for expensive ccelerators. While related work develops optimizations for improving application performance, none studies how these optimizations impact hardware resource usage or the average GPU utilization. This paper takes a data-driven analysis approach in addressing this gap by (1) characterizing how hardware resource usage affects device utilization, execution time, or both, (2) presenting a multi-objective metric to identify important application-device interactions that can be optimized to improve device utilization and application performance jointly, (3) studying hardware resource usage behaviors of several optimizations for a benchmark application, and finally (4) identifying optimization opportunities for several scientific proxy applications based on their hardware resource usage behaviors. Furthermore, we demonstrate the applicability of our methodology by applying the identified optimizations to a proxy application, which improves the execution time, device utilization and power consumption by up to 29.6%, 5.3% and 26.5% respectively.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

version 1.10    Bug fixes

version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

version 1.15    New structured affiliation command.
                New commands for acknowledgements.

version 1.16    Formatting changes for headers and footers.

version 1.17    Formatting changes for margins and lists.  Bug fixes.

version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.

version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

version 1.20    Bug fixes, documentation updates

version 1.21    Bibliography changes: added arXiv, some cleanup

version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

version 1.23    Added PACM PL journal option.

version 1.24    Added IMWUT journal option.

version 1.25    Updated PACMPL journal option.

version 1.26    Bug fixes

version 1.27    Bug fixes

version 1.28    Bug fixes: natbib=false now behaves correctly.

version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.38    Increase default font size for SIGPLAN

Version 1.39    Added \authornotemark commmand

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.41    Rearranged bib files
                Added new badges

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.43    Bug fixes

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.47    New journal: THRI

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.49    New jorunal:  DTRAP

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.52    Another rewording of licenses

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.63	New journals: TQUANT, FACMP

Version 1.63a   Moved TQUANT to TQC

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography


Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.75.  \country is now obligatory for addresses.
	       Added \AtBeginMaketitle


==> rebuttal.txt <==
We thank the reviewers for their constructive feedback. We address the common review points below, followed by individual reviewer comments.

* Motivation and problem definition: 
While performance has been and still is the primary metric of interest, other metrics such as system utilization have become necessary, primarily because we're now on the cusp of the post-Moore's Law era and have embraced system heterogeneity. This situation has necessitated the need for optimizing multiple metrics at once to deal with the complex challenges that came with heterogeneity, affecting overall system efficiency rather than just performance. This work is the first that recognizes that it is not enough to improve an application's execution time in the post-Moore's Law era; rather be able to do so while simultaneously fulfilling system-wide operational targets such as maximizing sub-node resource utilization or power efficiency. E.g., ignoring traditionally secondary metric of system utilization is beginning to show resource fragmentation with traditional scheduling techniques because the smallest unit of allocation, which is still a node, packs more compute resources. Therefore, wasting 10% of resources for a 1000-hour job wastes 100 node-hours. Regardless of its performance benefits (if any), improving system utilization will improve the return-on-investment (more science-per-dollar) for the HPC facilities. 

* Applicability of the tool:
We will clearly explain our approach's applicability by adding a flowchart to show the following iterative optimization steps: 1.identify resource inefficiencies, 2. tease out opportunities for optimizations, and 3. apply suggested actions (from the table) to address the inefficiency. We will revise our visualization component to pinpoint one problem resource group at a time using arrows in bar plots (in Figure 3) and using markers in sunburst plots (Figures 3,4). To adhere to the page limit, we will replace plots with textual discussions on how we applied the methodology to other kernels since submitting the paper.

* Missing multi-GPU analysis:
We acknowledge this concern of the reviewers, however, we argue that the paper's core message is the step-by-step methodology of understanding the application-device interactions and prescribing multi-objective optimizations. The core methodology remains the same regardless of single-GPU or multi-GPU configurations. The only difference with multi-GPU configurations would be the addition of affected counters such as GPU-GPU communication and prescribed optimization actions. 

* We address specific review comments below:
R1 - Novelty: As pointed out earlier, this work uniquely enables optimizing two objectives (execution time and device utilization) through new metrics and a step-by-step analysis and optimization methodology, which to our knowledge, no other work in the literature developed suitable for post-Moore's law era. 

R2 - Beneficiaries: Our methodology collectively benefits all stakeholders--architecture designer, system administrator, institutional management, application developer, and user--who often have divulging interests. By combining several interesting metrics from several stakeholders, we provide a unified methodology for code transformations to highlight opportunities where comprehensive improvements in several metrics can be achieved instead of pursuing performance as the only optimization objective. 

------------------------------
[Comments below that will be removed from the final rebuttal]

[AM]: I removed this sentence and joined the latter part with a bullet:
 We will address reviewers' comments about clarifying the work's motivation and defining the problem upfront. 

(What we will do to improve the manuscript)
%We appreciate reviewers' concern about clarity in this area. In case of a shepherded outcome, we will clearly lay out this motivation and define the problem clearly. We will motivate %this as a unique problem with system heterogeneity as the solution for the post-Moore's law challenges. We will then describe this problem clearly as a multi-optimization problem -- %satisfying single metric of performance is no longer adequate.


* Motivation and clear problem description: 
(Why this is really an important problem we must deal with *now*)

%Our methodology of using a combined metric to address this multi-optimization problem is first-of-its-kind in dealing with the novel issues that large supercomputing facilities are facing currently.
%(Numbers $$/core hours wasted in idling resources) 
%(Say that: we don't necessarily want to improve util to improve performance, we want to improve *along with* performance)


we want to point out that, in order to avoid falling into the trap of too much information in one manuscript and clearly demonstrate usefulness of our methodology, we've deliberately provided an in-depth analysis of single-GPU configurations of the target applications. While our framework has shown promising results when applied to multi-GPU configurations not discussed in the paper, we would like to emphasize to the reviewers that not including multi-GPU use cases does not fundamentally change the way the proposed methodology will be used. Therefore, we strongly believe that demonstrating the efficacy of our approach along the dimension of multiple GPUs is the next significant step in this work and therefore outside the scope of this paper, which lays out the fundamentally novel approach of dealing with the multi-optimization problem in the heterogeneous computing era.

%To create space for these changes, we will reduce text from AAA and BBB sections in the paper -- we'll remove sunburst chart in Figure 4.

%% Motivation:
1. Bring in energy efficiency -- if you do not using 10% of the allocation, because system admins are not happy that they are not happy because they pay. Here is the energy you are wasting. So we need to get the power up, or utilization up. Queying delay decreases if we can utilize the resourfces better, then we can reduce the number of nodes, which will decrease queying cost.
Power efficiency -- flops per watts.

Tanzima:
1. Remove libnvcd, and make sure it is a methodology paper and not a tool paper. So this methodology can be applied to hpctoolkit.
2. Multi GPU -- orthogonal.
3. How to use this framework? Here is the resource group. 
4. Prefetch and loop unroll -- do they really reduce DRAM and PCIE? If yes, could we at least use #prama omp unroll (8) for MixBench runbench1 or something to show that DRAM reduce.
